Determining the Sign of \Delta_{31} by Future Long Baseline and Reactor Experiments

We study the determination of neutrino mass hierarchy, through neutrino experiments within the next ten years. The T2K neutrino oscillation experiment will start in 2009. In the experiment the high intensity \nu_{\mu} beam from JHF is directed to Super-Kamiokande (SK) detector 295 km away. The NO\nu A (off axies neutrino oscillation) experiment is being planned, with the \nu_{\mu} beam from Fermi-Lab directed to a site 610km away, which is 0,7,14 milliradian off-axies. Both the above experiments will measure \nu_{\mu}\to\nu_{e} oscillation probability. The double-CHOOZ experiment under construction detects \bar{\nu_{e}}s emitted by nuclear reactors both through a near detector (150m) and a far detector (1.05 Km) and measure \bar{\nu_{e}}\to\bar{\nu_{e}} survival probability. In this paper, we outline a procedure to determine the sign of \Delta_{31} from the simulated data of the above experiments.

==> td31paper.txt <==
Determining the Sign of \Delta_{31} by Future Long Baseline and 
Reactor Experiments

Bipin Singh Koranga, Soumya Mahapatra and S. Uma Sankar

Department of Physics, Indian institute of Technology Bombay, 
Mumbai 400076, India

Abstract

We study the determination of neutrino mass hierarchy, through 
neutrino experiments within the next ten years. The T2K neutrino 
oscillation experiment will start in 2009. In the experiment the 
high intensity \nu_{\mu} beam from JHF is directed to 
Super-Kamiokande (SK) detector 295 km away. The NO\nu A (off 
axies neutrino oscillation) experiment is being planned, with the 
\nu_{\mu} beam from Fermi-Lab directed to a site 610km away, 
which is 0,7,14 milliradian off-axies. Both the above experiments 
will measure \nu_{\mu}\rightarrow\nu_{e} oscillation probability. 
The double-CHOOZ experiment under construction detects \overline{\nu_{e}}s\,
emitted by nuclear reactors both through a near detector (150m) 
and a far detector (1.05 Km) and measure \overline{\nu_{e}}\rightarrow\overline{\nu_{e}}\,
 survival probability. In this paper, we outline a procedure to 
determine the sign of \Delta_{31} from the simulated data of the 
above experiments.

1 Introduction

Recent advance in neutrino physics observation mainly of 
astrophysical observation suggested the existence of tiny 
neutrino mass. The experiment and observation have shown 
evidences for neutrino oscillation. The Solar neutrino deficit 
has long been observed [1,2,3,4), the atmospheric neutrino 
anomaly has been indicates that neutrino are massive and there is 
mixing in lepton sector and currently almost confirmed by KamLAND 
[8] and hence indicates that neutrino are massive and there is 
mixing in lepton sector. Since there is mixing in lepton sector, 
this indicate to imagine that there occurs CP violation effect in 
lepton sector. Several physicist have considered whether we can 
see CP violation effects in lepton sector through long baseline 
oscillation experiments. The neutrino oscillation probabilities, 
in general depends on six parameter two independent mass squared 
difference \Delta_{21} and \Delta_{31} , there mixing \theta_{12},
 \theta_{23} and \theta_{13} and one CP violating phase \delta. 
There are two large mixing angle (\theta_{12}, \theta_{23}) and 
one small (\theta_{13})angle, and two mass square difference, \Delta_{ij}=m_{j}^{2}-m_{j}^{2}
, with m_{ij} is the neutrino masses, 

where

\Delta_{21}=\Delta_{solar,}

\Delta_{31}=\Delta_{Atmo.} 

The sign of \Delta_{31}and of \theta_{23} when \theta_{23}\neq0, 
can not be determine with the existing data. For the mass square 
difference, there are two possibility, \Delta_{31}>0 or \Delta_{31}<0
, correspond to two different types of neutrino mass order normal 
mass hierarchy, m_{1}<m_{2}<m_{3} (\Delta_{31}>0), and inverted 
hierarchy, m_{1}>m_{2}>m_{3}(\Delta_{31}<0). The angles \theta_{12}
and \theta_{23} represent the neutrino mixing angles 
corresponding to solar and atmospheric neutrino oscillation, much 
progress has been made to words, determining the values of the 
three mixing angle. From measurement of the neutrino survival 
probability \nu_{\mu}\rightarrow\nu_{e} and \nu_{e}\rightarrow\nu_{e}
 in the atmospheric flux, so that one mixing angle is near \frac{\pi}{4}
and one is small [11] from the \nu_{e}\rightarrow\nu_{e} survival 
probability in the solar flux, so that the mixing angle is either 
large (LMA) or small (SMA) by solar solution [12]. Nothing is 
known about CP violating phase. In this paper, we tested the sign 
of \Delta_{31}by using three different baseline (T2K, NO\nu A and 
Double CHOOZ) experiments. The purpose of this paper is to 
determine the sign of \Delta_{31} by \chi^{2} analysis. Section 2 
describes the mixing angle and masses difference. Section 3 
describes the mass hierarchy effect in \nu_{\mu}\rightarrow\nu_{e}
oscillation probability. In Sec-4. Determine the sign of \Delta_{31}
 by \chi^{2}analysis. Section 5 summarizes the results and 
conclusions.

2 Mixing Angles and Neutrino Mass Squared Differences

The first evidence is the observation of zenith-angle dependence 
of atmospheric neutrino defect [13] dependent of the atmospheric 
neutrino \nu_{\mu}\rightarrow\nu_{\mu} transition with the mass 
difference and the mixing as 

\Delta_{31}=(1-2)\times10^{-3}eV^{2},sin^{2}2\theta_{23}=1.0.

The second evidence is the solar neutrino deficit [14].Which is 
consistent with \nu_{\mu}\rightarrow\nu_{\tau}/\nu_{e} 
transition. The SNO experiments [15] are consistent with the 
standard solar model [16] and strong suggest the LMA solution. 

\Delta_{21}=7\times10^{-5}eV^{2},sin^{2}2\theta_{12}=0.8.

Solar neutrino experiments (Super-K, GALLEX, SAGE, SNO and GNO) 
show that neutrino oscillations, neutrino oscillation provide the 
most elegant explanation of all the data [17]..

\Delta_{solar}=7_{-1.3}^{+5}\times10^{-5}eV^{2},

tan^{2}\theta_{solar}=0.4{}_{-0.1}^{+0.14}.

Atmospheric neutrino experiments ( Kamiokande, Super-K ) also 
show that neutrino oscillation. The most excellent fit to the all 
data [17].

\Delta_{atmo}=2.0_{-0.92}^{+1.0}\times10^{-3}eV^{2},

sin^{2}2\theta_{atmo}=0.4{}_{-0.10}^{+0.14}.

The CHOOZ reactor experiment [18] gives the upper bound of the 
third mixing angle \theta_{13}as 

sin^{2}\theta_{13}<0.20\,\,\,\,\,\,\,\,\,\,\,\,\,\,\,\,\,\: for\,\,\,\,\,\,\,\,\,\,\,\,\,\,\,\,\,\,\,\,\,\,\,\,\,\,\,\,|\Delta_{31}|=2.0\times10^{-3}eV^{2},

sin^{2}\theta_{13}<0.16\,\,\,\,\,\,\,\,\,\,\,\,\,\,\,\,\,\: for\,\,\,\,\,\,\,\,\,\,\,\,\,\,\,\,\,\,\,\,\,\,\,\,\,\,\,\,|\Delta_{31}|=2.5\times10^{-3}eV^{2},,

sin^{2}\theta_{13}<0.14\,\,\,\,\,\,\,\,\,\,\,\,\,\,\,\,\,\: for\,\,\,\,\,\,\,\,\,\,\,\,\,\,\,\,\,\,\,\,\,\,\,\,\,\,\,\,|\Delta_{31}|=3.0\times10^{-3}eV^{2},

at the 90 % CL. The CP phase \delta has not been constrained. In 
future neutrino experiments, which plan to measure the 
oscillation parameter precisely.

3 Mass Hierarchy Effect in Neutrino Oscillation Probability

Let us briefly recall our present knowledge of neutrino 
oscillation parameters. There are three flavors of neutrinos and 
they mix to form three mass eigensates. This mixing is given by 

\left(\begin{array}{c}
\nu_{e}\\
\nu_{\mu}\\
\nu_{\tau}\end{array}\right)=U\left(\begin{array}{c}
\nu_{1}\\
\nu_{2}\\
\nu_{3}\end{array}\right)

where mixing matrix U parametrized [19] as

U=R(\theta_{23})\Pi R(\theta_{13})\Pi^{*}R(\theta_{12}).

In the above mixing matrix, \Pi is a diagonal matrix containing 
the CP violating phase \delta and R(\theta_{ij})is is the form of 
rotation matrices. The mass eigenstates \nu_{i} have eigenvalues m_{i}
 . Neutrino oscillation probabilities depend on the two mass 
squared differences \Delta_{21}=m_{2}^{2}-m_{1}^{2},\Delta_{31}=m_{3}^{2}-m_{1}^{2}
 , the three mixing angles \theta_{12},\theta_{23},\theta_{13} 
and the CP violating phase \delta. Solar neutrino data and 
KamLAND experiment determine \Delta_{21} and \theta_{12}. 
Atmospheric neutrino data and K2K and MINOS experiments determine 
|\Delta_{31}| and \theta_{23}. CHOOZ experiment and solar 
neutrino data constrain \theta_{13}to be small. There is no 
information at present on the CP phase \delta. The future 
experiments are expected to measured \theta_{13} and determine 
the sign of \Delta_{31}and the magnitude of CP violation, in 
addition to improving the precision of known neutrino oscillation 
parameters. 

Double CHOOZ experiment is a reactor based experiment dedicated 
to measuring \theta_{13}. In this experiment systematic errors 
are minimised by having identical near and far detectors at 
distances 150 meter and 1050 meter from the sources respectively. 
This experiment can measure non zero value of \theta_{13} if sin^{2}2\theta_{13}\geq0.05
[20]. Daya Bay reactor experiment will have a similar sensitivity 
[21]. In T2K experiment the high intensity of \nu_{\mu} beam from 
JPARC accelerator is directed to SK detector 295 Km away. The 
detector is 2^{o} off-axis from the beam, which lead to the 
neutrino flux peaking at lower energy. T2K is a very high 
statistics experiment that is expected to start taking data in 
2009. The neutrino flux is about 100 times the flux of K2K. The 
number of \nu_{\mu} charged current events expected, in the case 
of no oscillation, is about 3100 per year. This experiment will 
improve the precession of \Delta_{31} and \theta_{23} by 
measuring the muon neutrino survival probability P(\nu_{\mu}\rightarrow\nu_{e}).
 It can also measure \theta_{13} through the measurement of P_{\mu e}.
 NO\nu A is also an accelerator based experiment, which uses \nu_{\mu}
 beam from Fermilab 810 Km away. The detecting material in this 
experiment is a scintillator which gives it an excellent electron 
detection capability. Thus NO\nu Acan make a precise 
determination of P_{\mu e},NO\nu A which is expected to start 
taking data in 2011, also will be placed at an off-axis location. 
Because of the longer distance the flux NO\nu A is peaked at 
higher energy compared to that of T2K. Matter term, which is 
proportional to neutrino energy, causes a 25% change in P_{\mu e} 
whereas the change in P_{\mu e}of T2K is only about 10% [22]. If \Delta_{31}
 positive P_{\mu e}increases, whereas if \Delta_{31} is negative 
it decreases. Below we describe a procedure by which sign of \Delta_{31}
 can be determined using the data from Double CHOOZ, T2K and NO\nu A
 . We will compute the smallest value of \theta_{13} for which 
the sign of \Delta_{31} can be determined independent  of the CP 
phase \delta. 

4 Mass Hierarchy Effect in P_{\mu e}^{m} Oscillation Probability

• P_{\mu e}^{m} with \Delta_{21}=0

Neutrino oscillation probability, \nu_{\mu}\rightarrow\nu_{e} in 
long base line experiments is modified by the propagation of 
neutrino through the matter of earth's crust [23]. It increases 
the oscillation probability for neutrinos if \Delta_{31}is 
positive and decreases it \Delta_{31}is negative. The reverse is 
true for anti-neutrinos. Here we consider a method of determining 
the sign of \Delta_{31}using \nu_{\mu}beams only.

In three flavor mixing, \nu_{\mu}\rightarrow\nu_{e} oscillation 
probability is given by 

P_{\mu e}=sin^{2}\theta_{23}sin^{2}2\theta_{13}sin^{2}\left(\frac{1.27\Delta_{31}L}{E}\right),

where \Delta_{31} in eV^{2}, the baseline L is in Km and the 
neutrino energy E is in GeV. In the above equation, we made the 
approximation of setting \Delta_{21}=0, which made it independent 
of \theta_{13} and the CP phase \delta. In long baseline 
experiments, the neutrinos propagate through earth's crust which 
has constant density of about 3gm/cc. The oscillation probability 
modified by matter effect is given by 

P_{\mu e}^{m}=sin^{2}\theta_{23}sin^{2}2\theta_{13}^{m}sin^{2}\left(\frac{1.27\Delta_{31}^{m}L}{E}\right),

where

sin2\theta_{13}^{m}=\frac{\Delta_{31}sin2\theta_{13}}{\Delta_{31}^{m}},

\Delta_{31}^{m}=\sqrt{(\Delta_{31}cos2\theta_{13}-A)^{2}+(\Delta_{31}sin2\theta_{13})^{2}}

Here A is the matter term and is given by

A=2\sqrt{2}G_{F}NeE=0.76\times10^{-4}\rho(in\, gm/cc)E_{\nu}(in\, GeV).

From the expression of P_{\mu e}\,in three flavor oscillations, 
we can compute the magnitude of the terms dependent on \Delta_{21}.
 It turns out that as the CP violating phase \delta varies from -\pi
 to \pi, P_{\mu e}\,\,changes by about 25 %. Therefore setting \Delta_{21}=0
 is not a good approximation for analyzing matter effects in long 
baseline experiments. 

• P_{\mu e}^{m} with \Delta_{21}\neq0 

Exact expression for P_{\mu e} with matter effects is very 
complicated. The expression derived using a perturbation 
expansion with \theta_{13} and \alpha=\frac{\Delta_{21}}{\Delta_{31}}
 as a small parameters works very well for baselines up to 1000 
Km [24, 25]. Carrying out the perturbation expansion to second 
order in the small parameters, the following analytic formula for 
\nu_{\mu}\rightarrow\nu_{e} is obtained with the assumption of 
constant matter density 

P_{\mu e}^{m}=sin^{2}2\theta_{23}\frac{sin^{2}2\theta_{13}}{(A_{1}-1)^{2}}sin^{2}((A_{1}-1)\Delta)

\pm\frac{\alpha sin\delta cos\theta_{13}sin2\theta_{13}sin2\theta_{12}sin2\theta_{23}}{A_{1}(1-A_{1})}sin(\Delta)sin(A_{1}\Delta)sin((1-A_{1})\Delta)

+\frac{\alpha cos\delta cos\theta_{13}sin2\theta_{13}sin2\theta_{12}sin2\theta_{23}}{A_{1}(1-A_{1})}sin(\Delta)cos(A_{1}\Delta)sin((1-A_{1})\Delta)

\frac{\alpha^{2}cos^{2}\theta_{23}sin^{2}2\theta_{12}sin^{2}(A_{1}\Delta)}{A_{1}^{2}},

where \alpha=\Delta_{21}/\Delta_{31},\Delta=\Delta_{31}L/4E,A_{1}=2\sqrt{2}G_{F}NeE/\Delta_{31}
 , G_{F} is the Fermic coupling constant and n_{e} is the 
electron density in earth's crust. We see the above expression 
depends on three unknown quantities \theta_{13}, sign of \Delta_{31}
and the CP phase \delta. 

[float Figure:
<Graphics file: C:/n-td31paper/t8d31_.eps><Graphics file: C:/n-td31paper/n8d31_.eps>

[Senseless!!! 
P_{\mu e} oscillations probabilities vs E for \Delta_{21}=2.5\times10^{-3}eV^{2},
\theta_{13}=8^{o},L=295 km and L=810 km. The middle line is P_{\mu e}^{m}
(\delta=0^{o}),the upper line is P_{\mu e}^{m}(\delta=+90^{o}) 
and lower line is P_{\mu e}^{m}(\delta=-90^{o}).
]


]

[float Figure:
<Graphics file: C:/n-td31paper/t12d31-.eps><Graphics file: C:/n-td31paper/n12d31-.eps>

[Senseless!!! 
P_{\mu e} oscillations probabilities vs E for -2.5\times10^{-3}eV^{2},
\theta_{13}=12^{o},L=295 km and L=810 km. The middle line is P_{\mu e}^{m}
(\delta=0^{o}),the upper line is P_{\mu e}^{m}(\delta=+90^{o}) 
and lower line is P_{\mu e}^{m}(\delta=-90^{o}).
]
]

There are two kinds of degeneracies inherent in the three flavor 
expression for P_{\mu e}^{m}. The first one occurs due to 
following reason. Since \theta_{13} is unknown, the P_{\mu e}^{m} 
for positive \Delta_{31} and smaller \theta_{13} can be 
essentially the same as the P_{\mu e}^{m} for negative \Delta_{31}
 and larger \theta_{13} This is illustrated in fig(1) and fig(2). 
Precise determination of \theta_{13} by Double CHOOZ can 
eliminate this degeneracy. There is a further degeneracy 
involving the CP phase \delta . At present there is no 
experimental information on this phase. Note that Double CHOOZ is 
completely insensitive to \delta. For a given long baseline 
experiment, it is possible to find two values of the CP phase, \delta^{+}
 and \delta^{-}, such that P_{\mu e}^{m}(+\Delta_{31},\delta^{+})=P_{\mu e}^{m}(-\Delta_{31},\delta^{-})
, with all other oscillation parameters, including \theta_{13} 
fixed. This is illustrated in fig(3) and fig(4). However, the 
above degeneracy can occur for only one baseline length at a 
time. In fig(3) P_{\mu e}^{m} for T2K is essentially the same for 
both signs of \Delta_{31}but P_{\mu e}^{m} can distinguish 
between the two signs of \Delta_{31}. In fig(4) the situation 
between T2K and is reversed. If we have data from two long 
baseline experiments with different baseline then we can resolve 
the above degeneracy independent of the \delta and sign of \Delta_{31}.
 

[float Figure:
<Graphics file: C:/n-td31paper/t2kcpdeg1.eps><Graphics file: C:/n-td31paper/novacpdeg1.eps>

[Senseless!!! 
P_{\mu e} oscillations probabilities vs E for \Delta_{21}=2.5\times10^{-3}eV^{2},
\theta_{13}=10^{o},L=295 km and L=810 km. The dashed line is P_{\mu e}^{m}
(\delta=30^{o}) with \Delta_{31} positive and dot-dashed line is P_{\mu e}^{m}
(\delta=75^{o}) with \Delta_{31} negative. 
]
]

[float Figure:
<Graphics file: C:/n-td31paper/t2kcpdeg2.eps><Graphics file: C:/n-td31paper/novacpdeg2.eps>

[Senseless!!! 
P_{\mu e} oscillations probabilities vs E for \Delta_{21}=2.5\times10^{-3}eV^{2},
\theta_{13}=10^{o},L=295 km and L=810 km. The dashed line is P_{\mu e}^{m}
(\delta=-90^{o}) with \Delta_{31} positive and dot-dashed line is 
P_{\mu e}^{m}(\delta=90^{o}) with \Delta_{31} negative. 
]
]

The following method may be used to test the sign of \Delta_{31}. 
From the experiment we will get three piece of data of three 
different neutrino oscillation experiment (T2K, NO\nu A, Double 
CHOOZ). Ne(T2K), Ne(NO\nu A) and Ne(Double CHOOZ) is the data of 
three different experiments. We tested, whether the hypothesis of 
positive or negative \Delta_{31} fit the data better. These 
number will be the function of \theta_{13} and \delta which as 
yet unknown. We compute P_{\mu e}^{m} numerically by 
diagonalizing the matter dependent mass squared matrix foe each 
energy bin. In next section, we discuss the testing of \Delta_{31}
 sign by \chi^{2} analysis. 

5 Determine the \Delta_{31} Sign by \chi^{2} Analysis 

We take the combined data from Double CHOOZ [26], T2K [27] and NO\nu A
 [28] can resolve the sign of \Delta_{31}. This resolution 
depends crucially on matter effects which in turn depend on \theta_{13}
. If \theta_{13} is unmeasurable small, it is extremely difficult 
to determine the sign of \Delta_{31}. Here we address the 
question: what is the smallest value of \theta_{13} for which the 
sign of \Delta_{31} can be resolved by the data of the above 
three experiments, independent of the value of  \delta.

Since there is no data yet from any of these three experiments, 
we simulate data for each experiment. In our calculation we fix 
the values of the following neutrino parameters: \Delta_{21}=8.0\times10^{-5}eV^{2},\,\theta_{12}=34^{o}
 and \theta_{23}=45^{o}. First we take |\Delta_{31}|=2.5\times10^{-3}eV^{2}
. The presently allowed range for \theta_{13} is 0^{o} to 15^{o} 
and that for the CP phase \delta is -180^{o}to 180^{o}. We pick 
the true value for \theta_{13} from its allowed range and 
similarly for \delta.. We call these values \theta_{13}^{true} 
and \delta^{true}. We take \Delta_{31}to be positive and compute 
the expected number of events in each bin of each experiment for \theta_{13}^{true}
 and \delta^{true}. We smear the computed event distributions in 
energy using the energy resolution functions estimated by the 
respective collaborations. The data obtained after the energy 
smearing, we call to be our simulated data, which consists of 92 
data point N_{p}^{simu}, p=1,\,92. .Now we take \Delta_{31} to be 
negative but keep \Delta_{31} the same. We choose test values for 
\theta_{13} and \delta which we call \theta_{13}^{test} and \delta^{test}.
. With these as inputs, we compute theoretical values for the 
number of events in each bin of each experiment. Thus we get 92 
theoretical expectations, N_{p}^{test},p=1,\,92..We compute \chi^{2}
 between the simulated data and the theoretical values 

\chi^{2}(\delta^{test},\theta_{13}^{test})=\sum_{p=1}^{92}\frac{(N_{p}^{sim}-N_{p}^{th})^{2}}{\sigma_{p}^{2}}

In the above discussion, p=1,\,\,28 are data of Double CHOOZ, p=29
 to 46 are data of T2K and p=47 to 92 are data of NO\nu A. \sigma_{p}
 is the error in N_{p}^{sim}.It is the square root of the sum of 
squares of statistical and systematic errors. In calculating the 
statistical error the background contribution to it is taken into 
account. Following the above procedure we compute a set of \chi^{2}(\delta^{test},\theta_{13}^{test})
 for all allowed values of \theta_{13}^{test} and \delta^{test}. 
Since N_{p}^{sim} and N_{p}^{test} are calculated using different 
signs of \Delta_{31}, we expect \chi^{2} in Esq. (20) to be 
large. But, \chi^{2} is a function of \theta_{13}^{test} and \delta^{test}
. Because of the parameter degeneracies discussed in sec(4) it is 
possible to have small \chi^{2} for \theta_{13}^{test}\neq\theta_{13}^{true}
 and \delta^{test}\neq\delta^{true}even if \Delta_{31} values 
have opposite signs in the calculation of N_{p}^{sim} and N_{p}^{test}.
 In particular, we require \theta_{13}^{true} to be large enough 
such that Double CHOOZ will be able to measure its value. If the 
minimum of \chi^{2}(\delta^{test},\theta_{13}^{test}) is greater 
than 4.0, then the two signs of \Delta_{31} are distinguishable 
at 95% CL for the given values of \theta_{13}^{true} and \delta^{true}
. If the minimum \chi^{2}(\delta^{test},\theta_{13}^{test}) is 
less than 4.0, then the two signs of \Delta_{31} can not be 
distinguished at 95% CL for the given values of \theta_{13}^{true}
 and \delta^{true}. We repeat the calculation for other values of 
\theta_{13}^{true}\,\, and\,\,\delta^{true}. We look for values 
of \theta_{13}^{true} for which the minimum of \chi^{2}(\delta^{test},\theta_{13}^{test})
 is greater than 4.0 for all allowed values of \delta^{true}. The 
minimum of \theta_{13}^{true} for which the above condition is 
satisfied, is the smallest value of \theta_{13} for which sign of 
\Delta_{31} and hence the neutrino mass hierarchy, can be 
determined irrespective of the value of the CP phase \delta.

We take the Double CHOOZ data [26] is divided into 28 bins. The 
measurements of the near detector give us the unoscillated 
neutrino event rate in each bin. The expected measurement in the 
far detector, for each bin, is given by 

\frac{dN^{far}}{dE_{\nu}}=\frac{dN^{near}}{dE_{\nu}}\times\left(\frac{L^{near}}{L^{far}}\right)^{2}P\{(\overline{\nu_{e}}\rightarrow\overline{\nu_{e}})\},|\Delta_{31}|,\theta_{13}^{true},L^{far})\}.
 For Double CHOOZ, the expected error in energy measurement is 
much smaller than the bin size. Therefore the energy resolution 
can be taken to be a Dirac delta function. Thus the simulated 
number of events per bin is given by the above equation.

We see that T2K data [27] is divided into 18 bins. The expected 
electron neutrino event rate, in each bin, is given by

\frac{dN_{e}^{}}{dE_{\nu}}=\frac{dN_{\mu}}{dE_{\nu}}P_{\mu e}^{m}(+\Delta_{31},\theta_{13}^{true},\delta^{true},L_{T2K}).

T2K collaboration estimates the error in reconstructing the 
neutrino energy to be 100 MeV. We take the energy resolution 
function R(E_{\nu},E_{mea}) to be a Gaussian with \sigma=100MeV.
.We obtain the smeared event rate per bin by 

\frac{dN_{e}}{dE_{mea}}|_{sim}=\sum\frac{dN_{e}}{dE_{\nu}}R(E_{\nu},E_{mea})dE_{\nu}

Finally we take the NO\nu A [28] data is divided into 46 bins, 
for each of the off-axis locations 0mrd,7mrd\,\,and 14mrd. We 
consider one off-axis location at a time. As in the case of T2K, 
the expected electron neutrino event rate, in each bin, is given 
by 

\frac{dN_{e}^{}}{dE_{\nu}}=\frac{dN_{\mu}}{dE_{\nu}}P_{\mu e}^{m}(+\Delta_{31},\theta_{13}^{true},\delta^{true},L_{NO\nu A}).

Again as in the case of T2K, we obtain the smeared event 
distribution by means of a Gaussian resolution function with \sigma=100MeV
. We assume that both T2K and NO\nu A will run only in neutrino 
mode for five years. In computing the numbers for NO\nu A, we 
consider various different possibilities: Low energy beam with 
various different off-axis angles and also medium energy beam 
with various different off-axis angles. The theoretical 
expectation values are calculated using eq. (21), eq. (22) and 
eq. (24) with -\Delta_{31},\theta_{13}^{test} and \delta^{test} 
as neutrino parameters. Note that no smearing is done in 
calculating theoretical expectation values for event 
numbers.Determining the Sign of \Delta_{31} by Future Long 
Baseline and 

6 Summary

In this paper, we have studied the neutrino mass hierarchy. Our 
results are displayed in fig. (5), fig. (6) and fig. (7). In each 
figure we give a plot of \chi_{min}^{2}in \theta_{13}^{true}-\delta^{true}
 plane. The star symbol represents \chi_{min}^{2}<4.0 square 
represents 4.0<\chi_{min}^{2}<9.0 the triangle represents 9.0<\chi_{min}^{2}<16.0
 and circle represent \chi_{min}^{2}>16.0. In each figure the 
left panel is generated assuming that NO\nu Awill run in the low 
energy option and right panel is generated assuming high energy 
option. Fig.(5) corresponds to 0mrd off-axis location of NO\nu A, 
fig. (7) corresponds to 7mrd off-axis location and fig. (7) 
corresponds to 14mrd off-axis location. From the \chi^{2} 
analysis, we calculate the minimum value of \theta_{13} for which 
the sign of \Delta_{31} can be resolved at 95 %CL. For |\Delta_{31}|=2.5\times10^{-3}eV^{2}
 the low energy option with 0mrd and 7mrd off axis location seem 
to have the best resolving ability. We repeated our calculation 
for other allowed value of |\Delta_{31}|.In table 4, we compute 
the minimum value of \theta_{13}^{true} for which the sign of \Delta_{31}
 could be resolved at 95% CL, independent of the CP phase. We 
consider the 0mrd, 7mrd and 14mrd off-axis angles of NO\nu A for 
different values of \Delta_{31}

[float Figure:
<Graphics file: C:/n-td31paper/25lflux0mr.eps><Graphics file: C:/n-td31paper/25mflux0mr.eps>

[Senseless!!! 
Plots of \chi_{min}^{2} in \theta_{13}^{true}-\delta^{true} 
plane, 0mr off-axis location with low energy (left) and medium 
energy (Right) options for NO\nu A are assumed. |\Delta_{31}|=2.5\times10^{-3}eV^{2}.
The symbol are explained in the text.
]
]

[float Figure:
<Graphics file: C:/n-td31paper/25lflux7mr.eps><Graphics file: C:/n-td31paper/25mflux7mr.eps>

[Senseless!!! 
Plots of \chi_{min}^{2} in \theta_{13}^{true}-\delta^{true} 
plane, 7mr off-axis location with low energy (left) and medium 
energy (Right) options for NO\nu A are assumed. |\Delta_{31}|=2.5\times10^{-3}eV^{2}.
The symbol are explained in the text.
]
]

[float Figure:
<Graphics file: C:/n-td31paper/25lflux14mr.eps><Graphics file: C:/n-td31paper/25mflux14mr.eps>

[Senseless!!! 
Plots of \chi_{min}^{2} in \theta_{13}^{true}-\delta^{true} 
plane, 14mr off-axis location with low energy (left) and medium 
energy (Right) options for NO\nu A are assumed. |\Delta_{31}|=2.5\times10^{-3}eV^{2}.
The symbol are explained in the text.
]
]

[float Table:

+-------------------------+-------------------------------------+
|     |\Delta_{31}|       | Minimum value of \theta_{13}^{true} |
+-------------------------+-------------------------------------+
+-------------------------+-------------------------------------+
| 1.5\times10^{-3}eV^{2}  |               15^{o}                |
+-------------------------+-------------------------------------+
| 2.0\times10^{-3}eV^{2}  |                9^{o}                |
+-------------------------+-------------------------------------+
| 2.5\times10^{-3}eV^{2}  |                7^{o}                |
+-------------------------+-------------------------------------+
| 3.0\times10^{-3}eV^{2}  |                4^{o}                |
+-------------------------+-------------------------------------+
| 3.5\times10^{-3}eV^{2}  |                4^{o}                |
+-------------------------+-------------------------------------+
| 4.0\times10^{-3}eV^{2}  |                4^{o}                |
+-------------------------+-------------------------------------+


[Senseless!!! 
Minimum value of \theta_{13}^{true}, for which the sign of \Delta_{31}
 could be resolved at 95% CL, independent of CP phase.
]


]

From the table we see that the minimum value of \theta_{13}^{true}
 for which the sign of \Delta_{31}could be resolved at 95% CL 
independent of the CP phase. This minimum \theta_{13}^{true} is 
the same for 0mrd and 7mrd off-axis angles of the low energy 
option of NO\nu A. The results are a little worse for the medium 
energy option of NO\nu A. Determining the type of neutrino mass 
hierarchy, whether normal or inverted, constitutes one of the 
fundamental question in neutrino physics. Future long baseline 
experiments aim at addressing this fundamental issue, but suffer 
typically from degeneracies with other neutrino parameters, 
namely \theta_{13}and \delta The presence of such degeneracies 
limit the sensitivity to the type of hierarchy. Many earlier 
studies focused on the determination of the sign of \Delta_{31}by 
using the data of neutrinos and anti-neutrinos from more then one 
experiment [29, 30, 31, 32, 33]. In this present paper, we study 
the possibility of solving the neutrino mass hierarchy using only 
neutrino data of long baseline experiments T2K and NO\nu A and 
data from Double CHOOZ. We determined, for each allowed value of |\Delta_{31}|
, the minimum value of \theta_{13}for which the sign of \Delta_{31}
 could be resolved independent of the value of the CP phase. If |\Delta_{31}|=0.0025eV^{2}
, we can rule out the wrong neutrino mass hierarchy at 95 % CL, 
for the whole range \delta^{true}=-180^{o}-180^{o}, if \theta_{13}^{true}\geq7.0^{o}
. For larger values of |\Delta_{31}| is less then 0.002eV^{2} the 
neutrino mass hierarchy can not be resolved by the data of the 
above three experiments for any of the allowed values of \theta_{13}.

References

[1] R. Davis, et\, al.,Phys. Rev.Lett. 20, 1205 (1968).

[2] GALLEX Collaboration, W. Hampal et\, al.,Phys.Lett B 447,127 
(1999).

[3] GALLEX Collaboration, P. Anselmann et\, al., Nucl. Phys. 
Proc. Suppl. 38:68-76(1995.

[4] SAGE Collaboration, J. N. Abdurashitor et\, al., Nucl. Phys. 
Proc. Suppl. 118: 39-46,2003.

[5] Kamiokande Collaboration, Y. Fukuda et\, al.,Phys.Rev. Lett 
82,1810 (1999).

[6] Homstake Collaboration, B.T. Clevel et\, al., Astrophys. J. 
496, 505 (1998).

[7] Kamiokande Collaboration, K. S. Hirata et\, al.,Phys.Lett B 
205,416 (1998).

[8] IMB Collaboration, D. Casper et\, al.,Phys. Rev. Lett 66,2561 
(1991).

[9] MACRO Collaboration, M. Ambrosio et\, al.,Phys.Lett B 434,451 
(1998).

[10] KamLAND Collaboration, T. Araki et\, al.,Phys. Rev. Lett. 
94: 081801 (2005).

[11] M. Kobayashi and T. Maskawa, Prog. Theor. Phys. Rev. Lett 
45,652 (1973).

[12] V. Barger, K. Whisnant and R.J.N Phillips, Phys. Rev. Lett. 
45,2084(1980).

[13] Super-Kamiokande Collaboration, Y. Ashie et\, al.,Phys. Rev 
D 71;112005 (2005).

[14] M. Freund, P. Hunder, M. Lindner, Nucl. Phys B 615 ;331-357 
(2001).

[15] A. Cervera et\, al.,Nucl. Phy. B 579, 17 (2000).

[16] Super-Kamiokande Collaboration, Y. Fukuda et\, al.,Phys. 
Rev. Lett 81 1562 (1998).

[17] W. Hampel, Phys.Lett B 447,127 (1999).

[18] CHOOZ Collaboration, C. Apollonio et\, al., Eur. Phy. J 
(27,33) (2003).

[19] Review of Particle Physics, J. of Phys. G 33,156 (2006).

[20] Double CHOOZ Collaboration, F. Ardellier et\, al., 
hep-ex/0606025.

[21] Jun Cao, Nucl. Phys. Proc. Suppl. 155:229-230(2006).

[22] M. Narayan and S. Uma Sankar, Mod. Phys.Lett. A 18:569-578 
(2003).

[23] L. Welfenstein, Phys. Rev D 17, 2369 (1978).

[24] M. Freund, P. Hunder, M. Lindner, Nucl. Phys B 615, 331-357 
(2001).

[25] H. Minakata, et\, al.,Phys. Rev D 57;4403-4417(1998).

[26] Double CHOOZ Collaboration, F. Ardellier et\, al., 
arXiv:hep-ex/0405032.

[27] T2K Collaboration, Y. Itow F. Ardellier et\, al., 
arXiv:hep-ex/0106019.

[28] NO\nu A Collaboration, D. S Ayres et\, al., 
arXiv:hep-ex/0503053.

[29]  H. Minakata, H. Nunokawa and S.J Parke, Phys. Rev. D 68, 3 
(2003).

[30] V. Barger, D. Marfatia and K. Whisnant, Phys. Lett. B 560, 
75 (2003).

[31] M. Narayan and S. Uma Sankar, Mod. Phys. lett. A 
16:1881-1886 (2001).

[32]  M. Ishitsuka et\, al.,Nucl. Phys. Proc. Suppl. 155:169-169 
(2006).

[33] H. Miniakata et\, al., Phys. Rev.D 74:053008 (2006).


